On the nature and charge state of the X-Defect, a radiation-induced Silicon defect with field-enhanced charge carrier emission

The elusive X-Defect, a defect found in low-resistivity $p$-type Silicon after irradiation, observed as a low-temperature shoulder of the $\mathrm{B}_\mathrm{i}\mathrm{O}_\mathrm{i}$ defect (Boron-interstitial-Oxygen-interstitial complex) in Thermally Stimulated Current (TSC) measurements, was investigated to determine its properties, matching them with those of a previously identified defect. Through a combination of TSC, Deep-Level Transient Spectroscopy (DLTS), Difference-DLTS (DDLTS), numerical simulations of field-enhanced charge carrier emissions in TSC measurements and a comparison to literature, the X-Defect was identified as the singly positively charged Silicon di-vacancy $\mathrm{V}_2(+/0)$. This assignment is supported by an agreement in activation energy, capture cross-section, trap type and charge emission process, as well as simulations comparing the effects of phonon-assisted tunnelling (PAT) and Poole-Frenkel (PF) mechanisms on TSC spectra. DDTLS measurements revealed a quadratic dependence of the activation energy on the electric field strength, confirming PAT as the prevailing mechanism over PF in the case of the radiation-induced X-Defect. Assigning the X-Defect to an electrically neutral defect in the space charge region resolves previous contradictions regarding its deficiency in impacting on the effective doping concentration.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



